Enhancing The Reliability of Out-of-distribution Image Detection in Neural Networks

We consider the problem of detecting out-of-distribution images in neural networks. We propose ODIN, a simple and effective method that does not require any change to a pre-trained neural network. Our method is based on the observation that using temperature scaling and adding small perturbations to the input can separate the softmax score distributions between in- and out-of-distribution images, allowing for more effective detection. We show in a series of experiments that ODIN is compatible with diverse network architectures and datasets. It consistently outperforms the baseline approach by a large margin, establishing a new state-of-the-art performance on this task. For example, ODIN reduces the false positive rate from the baseline 34.7% to 4.3% on the DenseNet (applied to CIFAR-10) when the true positive rate is 95%.

==> appendix_figures/test1.txt <==
0.98671853, 0.81688673
0.98626846, 0.80968893
0.98492377, 0.80611553
0.98377287, 0.80116874
0.98249962, 0.79657122
0.98103237, 0.79231571
0.98013226, 0.78447277
0.97959685, 0.77313834
0.97841187, 0.76436025
0.97724638, 0.75461439
0.97638751, 0.73982165
0.97500256, 0.72749174
0.97418357, 0.70640351
0.97254552, 0.69013918
0.97099050, 0.66643309
0.96930590, 0.63824276
0.96726694, 0.60328448
0.96422282, 0.57899694
0.96143730, 0.52713714
0.95731047, 0.49071046


==> appendix_figures/test2.txt <==
0.98344028, 0.88054442
0.98333399, 0.87563684
0.98323074, 0.87017261
0.98238118, 0.86758597
0.98231215, 0.86074576
0.98206107, 0.85406229
0.98190624, 0.84599385
0.98160970, 0.83746932
0.98127137, 0.82781002
0.98061943, 0.81920719
0.98026876, 0.80603646
0.97966817, 0.79327555
0.97935023, 0.77313068
0.97841943, 0.75621582
0.97832569, 0.72058272
0.97706541, 0.69319982
0.97603690, 0.64803475
0.97423726, 0.59538777
0.97091152, 0.56621078
0.96729638, 0.52700298


==> appendix_figures/test3.txt <==
0.97796347, 0.87074855
0.97777828, 0.86577609
0.97721674, 0.86204603
0.97650552, 0.85878769
0.97589717, 0.85454995
0.97514924, 0.85075862
0.97505142, 0.84242212
0.97491819, 0.83312681
0.97455861, 0.82413734
0.97412263, 0.81383875
0.97426982, 0.79661434
0.97389700, 0.78090151
0.97317852, 0.76479679
0.97204590, 0.74965367
0.97167940, 0.71813507
0.96993444, 0.70035424
0.96806669, 0.67864958
0.96599173, 0.64731589
0.96428431, 0.57577076
0.96106463, 0.50205680


==> arXiv_2020_update/appendix_figures/test1.txt <==
0.98671853, 0.81688673
0.98626846, 0.80968893
0.98492377, 0.80611553
0.98377287, 0.80116874
0.98249962, 0.79657122
0.98103237, 0.79231571
0.98013226, 0.78447277
0.97959685, 0.77313834
0.97841187, 0.76436025
0.97724638, 0.75461439
0.97638751, 0.73982165
0.97500256, 0.72749174
0.97418357, 0.70640351
0.97254552, 0.69013918
0.97099050, 0.66643309
0.96930590, 0.63824276
0.96726694, 0.60328448
0.96422282, 0.57899694
0.96143730, 0.52713714
0.95731047, 0.49071046


==> arXiv_2020_update/appendix_figures/test2.txt <==
0.98344028, 0.88054442
0.98333399, 0.87563684
0.98323074, 0.87017261
0.98238118, 0.86758597
0.98231215, 0.86074576
0.98206107, 0.85406229
0.98190624, 0.84599385
0.98160970, 0.83746932
0.98127137, 0.82781002
0.98061943, 0.81920719
0.98026876, 0.80603646
0.97966817, 0.79327555
0.97935023, 0.77313068
0.97841943, 0.75621582
0.97832569, 0.72058272
0.97706541, 0.69319982
0.97603690, 0.64803475
0.97423726, 0.59538777
0.97091152, 0.56621078
0.96729638, 0.52700298


==> arXiv_2020_update/appendix_figures/test3.txt <==
0.97796347, 0.87074855
0.97777828, 0.86577609
0.97721674, 0.86204603
0.97650552, 0.85878769
0.97589717, 0.85454995
0.97514924, 0.85075862
0.97505142, 0.84242212
0.97491819, 0.83312681
0.97455861, 0.82413734
0.97412263, 0.81383875
0.97426982, 0.79661434
0.97389700, 0.78090151
0.97317852, 0.76479679
0.97204590, 0.74965367
0.97167940, 0.71813507
0.96993444, 0.70035424
0.96806669, 0.67864958
0.96599173, 0.64731589
0.96428431, 0.57577076
0.96106463, 0.50205680

